Online Neural Path Guiding with Normalized Anisotropic Spherical Gaussians

The variance reduction speed of physically-based rendering is heavily affected by the adopted importance sampling technique. In this paper we propose a novel online framework to learn the spatial-varying density model with a single small neural network using stochastic ray samples. To achieve this task, we propose a novel closed-form density model called the normalized anisotropic spherical gaussian mixture, that can express complex irradiance fields with a small number of parameters. Our framework learns the distribution in a progressive manner and does not need any warm-up phases. Due to the compact and expressive representation of our density model, our framework can be implemented entirely on the GPU, allowing it produce high quality images with limited computational resources.

==> Images/monte_carlo_models/mud_road_2k/MAPE.txt <==
# ['NASG', 'SG', 'G2D', 'MDMA', 'MAP']
7.788130547851324081e-03,1.438898779451847076e-02,3.472834592685103416e-03,5.665588658303022385e-03,1.466061826795339584e-02


==> Images/monte_carlo_models/potrait/MAPE.txt <==
# ['NASG', 'SG', 'G2D', 'MDMA', 'MAP']
8.550726925022900105e-04,8.259221911430358887e-03,2.286943048238754272e-02,3.468328714370727539e-02,1.566348131746053696e-03


==> Images/monte_carlo_models/spruit_sunrise_4k/MAPE.txt <==
# ['NASG', 'SG', 'G2D', 'MDMA', 'MAP']
1.160740572959184647e-02,6.064825225621461868e-03,1.680389419198036194e-02,3.007548488676548004e-02,3.340227156877517700e-02


==> Images/monte_carlo_models/studio_small_01_2k/MAPE.txt <==
# ['NASG', 'SG', 'G2D', 'MDMA', 'MAP']
4.576202854514122009e-02,6.096258014440536499e-02,3.491801023483276367e-02,1.007072255015373230e-01,1.589450985193252563e-01


==> Images/monte_carlo_models/studio_small_05_2k/MAPE.txt <==
# ['NASG', 'SG', 'G2D', 'MDMA', 'MAP']
3.470093361102044582e-04,6.849148869514465332e-02,9.904654696583747864e-03,2.699443325400352478e-02,1.415422093123197556e-02


==> Images/monte_carlo_models/studio_small_07_1k/MAPE.txt <==
# ['NASG', 'SG', 'G2D', 'MDMA', 'MAP']
3.105807118117809296e-02,1.871495507657527924e-02,1.253877766430377960e-02,1.258203834295272827e-01,4.824746772646903992e-02


==> Images/monte_carlo_models/symmetrical_graden_4k/MAPE.txt <==
# ['NASG', 'SG', 'G2D', 'MDMA', 'MAP']
1.675400696694850922e-02,1.074858848005533218e-02,4.224665835499763489e-02,5.166405811905860901e-03,1.558283120393753052e-01


==> Images/variance_room/notes.txt <==
ai: 5:20, ai guided, 4 components NASG
uni: 5:15, pt
